Computational modeling of perfusion in dense solid tumors

Tracking and characterizing the blood uptake process within solid pancreatic tumors and the subsequent spatio-temporal distribution of red blood cells are critical to the clinical diagnosis of the cancer. This systematic computational study of physical factors, affecting the percolation and penetration of blood into a solid tumor, can assist in the development of a new objective clinical diagnosis approach and a framework for personalized targeted drugs.

==> main.txt <==
\begin{thebibliography}{10}

\bibitem{rawla2019wjo}
P.~Rawla, T.~Sunkara, and V.~Gaduputi.
\newblock {Epidemiology of pancreatic cancer: global trends, etiology and risk
  factors}.
\newblock {\em World Journal of Oncology}, 10(1):10, 2019.

\bibitem{li2004lancet}
D.~Li, K.~Xie, R.~Wolff, and J.~L. Abbruzzese.
\newblock {Pancreatic cancer}.
\newblock {\em The Lancet}, 363(9414):1049--1057, 2004.

\bibitem{shemi2015ot}
A.~Shemi, E.~Z. Khvalevsky, R.~M. Gabai, A.~Domb, and Y.~Barenholz.
\newblock {Multistep, effective drug distribution within solid tumors}.
\newblock {\em Oncotarget}, 6(37):39564, 2015.

\bibitem{basu2018ijnmbe}
S.~Basu, D.~O. Frank-Ito, and J.~S. Kimbell.
\newblock {On computational fluid dynamics models for sinonasal drug transport:
  Relevance of nozzle subtraction and nasal vestibular dilation}.
\newblock {\em International Journal for Numerical Methods in Biomedical
  Engineering}, 34(4):e2946, 2018.

\bibitem{chim2018cobe}
Letitia~K Chim and Antonios~G Mikos.
\newblock {Biomechanical forces in tissue engineered tumor models}.
\newblock {\em Current Opinion in Biomedical Engineering}, 6:42--50, 2018.

\bibitem{maeda2012jcr}
H.~Maeda.
\newblock {Macromolecular therapeutics in cancer treatment: the EPR effect and
  beyond}.
\newblock {\em Journal of Controlled Release}, 164(2):138--144, 2012.

\bibitem{desposito2018nature}
A.~d'Esposito, P.~W. Sweeney, M.~Ali, M.~Saleh, R.~Ramasawmy, T.~A. Roberts,
  G.~Agliardi, A.~Desjardins, M.~F. Lythgoe, R.~B. Pedley, et~al.
\newblock {Computational fluid dynamics with imaging of cleared tissue and of
  in vivo perfusion predicts drug uptake and treatment responses in tumours}.
\newblock {\em Nature Biomedical Engineering}, 2(10):773--787, 2018.

\bibitem{soltani2011plos}
M.~Soltani and P.~Chen.
\newblock {Numerical modeling of fluid flow in solid tumors}.
\newblock {\em PloS One}, 6(6):e20344, 2011.

\bibitem{zhang2013bba}
Y.~Zhang, L.~Chen, J.~Yang, J.~B. Fleming, P.~J. Chiao, C.~D. Logsdon, and
  M.~Li.
\newblock {Study human pancreatic cancer in mice: how close are they?}
\newblock {\em Biochimica et Biophysica Acta (BBA) - Reviews on Cancer},
  1835(1):110--118, 2013.

\bibitem{basu2020scirep}
S.~Basu, L.~T. Holbrook, K.~Kudlaty, O.~Fasanmade, J.~Wu, A.~Burke, B.~W.
  Langworthy, Z.~Farzal, M.~Mamdani, W.~D. Bennett, et~al.
\newblock {Numerical evaluation of spray position for improved nasal drug
  delivery}.
\newblock {\em Scientific Reports}, 10(1):1--18, 2020.

\bibitem{perkins2018ohns}
E.~L. Perkins, S.~Basu, G.~J.~M. Garcia, R.~A. Buckmire, R.~N. Shah, and J.~S.
  Kimbell.
\newblock {Ideal particle sizes for inhaled steroids targeting vocal
  granulomas: preliminary study using computational fluid dynamics}.
\newblock {\em Otolaryngology -- Head and Neck Surgery}, 158(3):511--519, 2018.

\bibitem{tracy2019ifar}
L.~F. Tracy, S.~Basu, P.~V. Shah, D.~O. Frank-Ito, S.~Das, A.~M. Zanation, and
  J.~S. Kimbell.
\newblock {Impact of endoscopic craniofacial resection on simulated nasal
  airflow and heat transport}.
\newblock {\em International Forum of Allergy and Rhinology}, 9(8):900--909,
  2019.

\bibitem{farzal2019ifar}
Z.~Farzal, S.~Basu, A.~Burke, O.~O. Fasanmade, E.~M. Lopez, W.~D. Bennett,
  C.~S. Ebert~Jr, A.~M. Zanation, B.~A. Senior, and J.~S. Kimbell.
\newblock {Comparative study of simulated nebulized and spray particle
  deposition in chronic rhinosinusitis patients}.
\newblock In {\em International Forum of Allergy \& Rhinology}, volume~9, pages
  746--758. Wiley Online Library, 2019.

\bibitem{kimbell2019lsm}
J.~S. Kimbell, S.~Basu, G.~J.~M. Garcia, D.~O. Frank-Ito, F.~Lazarow, E.~Su,
  D.~Protsenko, Z.~Chen, J.~S. Rhee, and B.~J. Wong.
\newblock {Upper airway reconstruction using long-range optical coherence
  tomography: Effects of airway curvature on airflow resistance}.
\newblock {\em Lasers in Surgery and Medicine}, 51(2):150--160, 2019.

\bibitem{karino1977flow}
T~Karino and Harry~Leonard Goldsmith.
\newblock Flow behaviour of blood cells and rigid spheres in an annular vortex.
\newblock {\em Philosophical Transactions of the Royal Society of London. B,
  Biological Sciences}, 279(967):413--445, 1977.

\bibitem{jung2006hemodynamic}
Jonghwun Jung, Ahmed Hassanein, and Robert~W Lyczkowski.
\newblock Hemodynamic computation using multiphase flow dynamics in a right
  coronary artery.
\newblock {\em Annals of biomedical engineering}, 34(3):393, 2006.

\bibitem{gidaspow1994multiphase}
Dimitri Gidaspow.
\newblock {\em Multiphase flow and fluidization: continuum and kinetic theory
  descriptions}.
\newblock Academic press, 1994.

\bibitem{anderson1967fluid}
T~Bo Anderson and Roy Jackson.
\newblock Fluid mechanical description of fluidized beds. equations of motion.
\newblock {\em Industrial \& Engineering Chemistry Fundamentals},
  6(4):527--539, 1967.

\bibitem{jung2006multiphase}
Jonghwun Jung, Robert~W Lyczkowski, Chandrakant~B Panchal, and Ahmed Hassanein.
\newblock Multiphase hemodynamic simulation of pulsatile flow in a coronary
  artery.
\newblock {\em Journal of biomechanics}, 39(11):2064--2073, 2006.

\bibitem{wijeratne2017plos}
P.~A. Wijeratne, J.~H. Hipwell, D.~J. Hawkes, T.~Stylianopoulos, and
  V.~Vavourakis.
\newblock {Multiscale biphasic modelling of peritumoural collagen
  microstructure: The effect of tumour growth on permeability and fluid flow}.
\newblock {\em PloS One}, 12(9):e0184511, 2017.

\bibitem{sefidgar2015cmmm}
M.~Sefidgar, M.~Soltani, K.~Raahemifar, and H.~Bazmara.
\newblock {Effect of fluid friction on interstitial fluid flow coupled with
  blood flow through solid tumor microvascular network}.
\newblock {\em Computational and Mathematical Methods in Medicine}, 2015, 2015.

\end{thebibliography}

